Causal Order Cannot Be An Observable

Recent developments in the formalisation of quantum causal structures have made it possible to test and compare hypotheses about causal structure empirically, rather than being a-priori assumptions. Such differences in causal structure may be leveraged to distinguish between the processes they belong to, akin to distinguishing between quantum states known to belong to different eigenspaces of an observable. So how far this analogy can be pushed? Can causal order be interpreted as a kind of observable? Can it be measured? To this end we construct a completely operational definition of observables in terms of `discrimination tasks'. This begins with some base set of classes (analogous to a quantum observable's eigenspaces) before we impose three conditions on how these classes relate under discrimination tasks. These conditions recover the properties of a standard observable, letting us apply this definition to non-state entities such as quantum processes, which naturally encode causal structure. The first of these conditions (1) asserts that a member of any class is perfectly distinguishable from a member of any other class -- for states, this implies conditions (2) and (3), but we show this does not hold automatically for processes (or indeed channels). By analysing classes of quantum processes having strict causal orders, we find causal classes which are sharp but violate condition 2 (but not 3), and classes which are likewise sharp and violate condition 3 (but not 2). This implies that causal order cannot be an observable.

==> diagrams/discard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=discard] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/greystate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={State_Grey}] (0) at (0, 0) {$\psi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/testline.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=none] (1) at (1.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=doubled] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

